Navya3DSeg -- Navya 3D Semantic Segmentation Dataset & split generation for autonomous vehicles

Autonomous driving (AD) perception today relies heavily on deep learning based architectures requiring large scale annotated datasets with their associated costs for curation and annotation. The 3D semantic data are useful for core perception tasks such as obstacle detection and ego-vehicle localization. We propose a new dataset, Navya 3D Segmentation (Navya3DSeg), with a diverse label space corresponding to a large scale production grade operational domain, including rural, urban, industrial sites and universities from 13 countries. It contains 23 labeled sequences and 25 supplementary sequences without labels, designed to explore self-supervised and semi-supervised semantic segmentation benchmarks on point clouds. We also propose a novel method for sequential dataset split generation based on iterative multi-label stratification, and demonstrated to achieve a +1.2% mIoU improvement over the original split proposed by SemanticKITTI dataset. A complete benchmark for semantic segmentation task was performed, with state of the art methods. Finally, we demonstrate an Active Learning (AL) based dataset distillation framework. We introduce a novel heuristic-free sampling method called ego-pose distance based sampling in the context of AL. A detailed presentation on the dataset is available here https://www.youtube.com/watch?v=5m6ALIs-s20.

==> images/semantickitti_tvt/appendix.txt <==
\begin{figure}[htbp]
    \centering
    \subfloat[\centering Label representation in train set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1000_lp_train.jpg}}}
   
    \subfloat[\centering Label representation in val set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1000_lp_val.jpg}}}

    \caption{Label representation of selected split by granularity of 1000 on SemanticKITTI}
    \label{fig:split:granularity:sk:1000:lp}
\end{figure}



\begin{figure}[htbp]
    \centering
    \subfloat[\centering Based on mIoU of stuff classes]{{\includegraphics[width=0.45\textwidth]{images/AL/LE_mIoU_stuff.png}}}

    \subfloat[\centering Based on mIoU of things classes]{{\includegraphics[width=0.45\textwidth]{images/AL/LE_mIoU_things.png}}}
    \caption{Labeling efficiency respecting Random sampling based on mIoU of stuff  and things classes.}
    \label{fig:al:le_miou_stuff_things}
\end{figure}


\begin{figure}[htbp]
    \centering
    \subfloat[\centering sequence 08 scan 000305]{{\includegraphics[width=0.45\textwidth]{images/AL_dss_bald_ilf_top_samples/easiest_0000000000_08_305.jpg}}}

    \subfloat[\centering sequence 08 scan 000299]{{\includegraphics[width=0.45\textwidth]{images/AL_dss_bald_ilf_top_samples/easiest_0000000001_08_299.jpg}}}

    \subfloat[\centering sequence 02 scan 002503]{{\includegraphics[width=0.45\textwidth]{images/AL_dss_bald_ilf_top_samples/easiest_0000000002_02_2503.jpg}}}
    \caption{Top 3 easiest samples in subset sampled by distance of DSS+BALD+ILF run. For each scan, from top to bottom, images are prediction, ground truth and BALD score. }
    \label{fig:al:dss_bald_ilf_selection_easiest}
\end{figure}



\begin{figure}[htbp]
    \centering
    \subfloat[\centering sequence 14 scan 001508]{{\includegraphics[width=0.45\textwidth]{images/AL_dss_bald_ilf_top_samples/hardest_0000000000_14_1508.jpg}}}

    \subfloat[\centering sequence 06 scan 003453]{{\includegraphics[width=0.45\textwidth]{images/AL_dss_bald_ilf_top_samples/hardest_0000000001_06_3453.jpg}}}

    \subfloat[\centering sequence 14 scan 002710]{{\includegraphics[width=0.45\textwidth]{images/AL_dss_bald_ilf_top_samples/hardest_0000000002_14_2710.jpg}}}
    \caption{Top 3 hardest samples in subset sampled by distance of DSS+BALD+ILF run. For each scan, from top to bottom, images are prediction, ground truth and BALD score.}
    \label{fig:al:dss_bald_ilf_selection_hardest}
\end{figure}



\begin{figure}[htbp]
    \centering
    \subfloat[\centering Map representation in train set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1000_maps_train.jpg}}}
   
    \subfloat[\centering Map representation in val set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1000_maps_val.jpg}}}

    \caption{Map representation of selected split by granularity of 1000 on SemanticKITTI}
    \label{fig:split:granularity:sk:1000:maps}
\end{figure}

\begin{figure}[htbp]
    \centering
    \subfloat[\centering Label representation in train set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1500_lp_train.jpg}}}
   
    \subfloat[\centering Label representation in val set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1500_lp_val.jpg}}}

    \caption{Label representation of selected split by granularity of 1500 on SemanticKITTI}
    \label{fig:split:granularity:sk:1500:lp}
\end{figure}

\begin{figure}[htbp]
    \centering
    \subfloat[\centering Map representation in train set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1500_maps_train.jpg}}}
   
    \subfloat[\centering Map representation in val set]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/sk_1500_maps_val.jpg}}}
    \caption{Map representation of selected split by granularity of 1500 on SemanticKITTI}
    \label{fig:split:granularity:sk:1500:maps}
\end{figure}



\begin{figure}[htbp]
    \centering
    \subfloat[\centering Label representation of val set split by granularity of 1]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/n3ds_1_lp_val.jpg}}}
    
   \subfloat[\centering Label representation of val set split by   granularity of 500]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/n3ds_500_lp_val.jpg}}}
   
    \subfloat[\centering Label representation of val set split by granularity of 2000]{{\includegraphics[width=0.45\textwidth]{images/granularity_exps/n3ds_2000_lp_val.jpg}}}
    \caption{Label representation of val sets split by granularity of 1, 500 2000 on N3DS}
    \label{fig:split:granularity:n3ds:val_lp}
\end{figure}



\begin{figure}[htbp]
    \centering
     \subfloat[\centering N3DS]{{\includegraphics[width=0.45\textwidth]{images/n3ds_train_val/lp_train.jpg} }}
     
     \subfloat[\centering SemanticKITTI]{{\includegraphics[width=0.45\textwidth]{images/semantickitti_train_val/lp_train.jpg} }}
     \caption{Label presentation of SemanticKITTI train set and N3DS train set }
    \label{fig:split:lp:n3ds_vs_sk_train}
\end{figure}

\begin{figure}[htbp]
    \centering
     \subfloat[\centering N3DS]{{\includegraphics[width=0.45\textwidth]{images/n3ds_train_val/lp_val.jpg} }}
     
     \subfloat[\centering SemanticKITTI]{{\includegraphics[width=0.45\textwidth]{images/semantickitti_train_val/lp_val.jpg}}}
     \caption{Label presentation of SemanticKITTI val set and N3DS val set }
     \label{fig:split:lp:n3ds_vs_sk_val}

\end{figure}

